A centered finite-volume method with explicit pressure relaxation for weakly compressible single- and two-phase flows

We present a non-dissipative centered finite-volume method for weakly compressible single- and two-phase flows. The method couples kinetic-energy-preserving advection to conservative diffuse-interface regularization and explicit pressure relaxation on structured collocated grids. To control excessive phase-mass outflow when neighboring cells have different intrinsic densities, we construct phase-mass fluxes using harmonic face densities. This connects phase-volume and phase-mass transport without altering the advective kinetic-energy identity, yielding a sufficient positivity condition and an inverse-density transport identity at finite velocity divergence. To retain the benefit of low-dissipation transport in the coupled calculation, a pressure-increment formulation incorporates the existing pressure gradient in the predictor. Compatible cell and face operators give a conditional energy estimate for additional pressure iterations, while fully discrete budgets separate advection, predictor pressure work, and the final correction. In inviscid homogeneous isotropic turbulence on $128^3$ cells, the relative kinetic-energy change remains below $1.2\times10^{-7}$ in magnitude at $t^*=8$ in both single-phase and density-ratio-$1000$ two-phase calculations. Matched upwind calculations retain only $3.60\%$ and $30.72\%$ of their initial energies, respectively. Shear layers, cavities, rising bubbles, and dam breaks demonstrate applicability to incompressible-regime flows. In a three-dimensional dam break, harmonic averaging retains positive phase masses where arithmetic averaging produces negative values. With centered advection, a prescribed subgrid-scale stress supplies the principal dissipation. The local pressure algorithm and collocated finite-volume form support future large-scale multiphase large-eddy simulation on GPUs with adaptive mesh refinement.

==> README.txt <==
Compile main.tex with pdfLaTeX. The bibliography is supplied as main.bbl.
This source contains the same manuscript as the JCP submission, without line numbers.
The elsarticle class and bibliography style retain their original licensing terms.

